A compact instrument for gamma-ray burst detection on a CubeSat platform I: Design drivers and expected performance

The Educational Irish Research Satellite 1 (EIRSAT-1) is a 2U CubeSat being developed under ESA's Fly Your Satellite! programme. The project has many aspects, which are primarily educational, but also include space qualification of new detector technologies for gamma-ray astronomy and the detection of gamma-ray bursts (GRBs). The Gamma-ray Module (GMOD), the main mission payload, is a small gamma-ray spectrometer comprising a 25 mm $\times$ 25 mm $\times$ 40 mm cerium bromide scintillator coupled to an array of 16 silicon photomultipliers. The readout is provided by IDE3380 (SIPHRA), a low-power and radiation tolerant readout ASIC. GMOD will detect gamma-rays and measure their energies in a range from tens of keV to a few MeV. Monte Carlo simulations were performed using the Medium Energy Gamma-ray Astronomy Library to evaluate GMOD's capability for the detection of GRBs in low Earth orbit. The simulations used a detailed mass model of the full spacecraft derived from a very high-fidelity 3D CAD model. The sky-average effective area of GMOD on board EIRSAT-1 was found to be 10 cm$^2$ at 120 keV. The instrument is expected to detect between 11 and 14 GRBs, at a significance greater than 10$\sigma$ (and up to 32 at 5$\sigma$), during a nominal one-year mission. The shape of the scintillator in GMOD results in omni-directional sensitivity which allows for a nearly all-sky field of view.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   ?n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

	         

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


